CaTs and DAGs: Integrating Directed Acyclic Graphs with Transformers for Causally Constrained Predictions

Artificial Neural Networks (ANNs), including fully-connected networks and transformers, are highly flexible and powerful function approximators, widely applied in fields like computer vision and natural language processing. However, their inability to inherently respect causal structures can limit their robustness, making them vulnerable to covariate shift and difficult to interpret/explain. This poses significant challenges for their reliability in real-world applications. In this paper, we introduce Causal Transformers (CaTs), a general model class designed to operate under predefined causal constraints, as specified by a Directed Acyclic Graph (DAG). CaTs retain the powerful function approximation abilities of traditional neural networks while adhering to the underlying structural constraints, improving robustness, reliability, and interpretability at inference time. This approach opens new avenues for deploying neural networks in more demanding, real-world scenarios where robustness and explainability is critical.

==> IHDP.csv <==
model, sqrt_pehe_ws, eate_ws, sqrt_pehe_os, eate_os
CaT, 1.169 ± 0.617, 0.273 ± 0.375, 1.167 ± 0.604, 0.324 ± 0.522
CFCN Mathieu, 1.683 ± 0.450, 2.080 ± 0.568, 1.673 ± 0.439, 2.089 ± 0.658
CFCN Matthew, 1.817 ± 0.393, 2.595 ± 0.523, 1.809 ± 0.385, 2.598 ± 0.643



==> JOBS.csv <==
model, risk ws, eatt ws, risk os, eatt os
CaT,0.262 +- 0.040,0.065 +- 0.051,0.271 +- 0.075,0.099 +- 0.073
CFCN Mathieu,0.251 +- 0.030,0.051 +- 0.035,0.254 +- 0.064,0.089 +- 0.063
CFCN Matthew,0.250 +- 0.033,0.060 +- 0.032,0.261 +- 0.064,0.092 +- 0.066


==> simulation_results_motivating_example.csv <==
Model,MSE,ATE
CaT False DAG 1,0.676 (± 0.021),0.857 (± 0.049)
CaT False DAG 2,0.79 (± 0.045),0.632 (± 0.063)
CaT True DAG,2.877 (± 0.78),0.024 (± 0.016)
CFCN False DAG 1,0.702 (± 0.036),0.868 (± 0.023)
CFCN False DAG 2,0.688 (± 0.033),0.64 (± 0.049)
CFCN True DAG,1.012 (± 0.035),0.052 (± 0.059)
Rand. Forest,0.755 (± 0.021),0.908 (± 0.049)
Transformer,0.732 (± 0.05),0.867 (± 0.11)
MLP,0.692 (± 0.023),0.884 (± 0.102)


==> twins.csv <==
model,eate_ws, eate_os
CaT,0.0222 ± 0.0041,0.0222 ± 0.0040
CFCN Mathieu,0.0197 ± 0.0053,0.0199 ± 0.0055
CFCN Matthew,0.0149 ± 0.0030,0.0150 ± 0.0030


==> twinsjobsihdp.csv <==
Model,eATE ws,eATE os,Risk ws,Risk os,eATT ws,eATT os,eate_ws,eate_os,sqrt_pehe_ws,sqrt_pehe_os
CaT,0.0222 ± 0.0041,0.0222 ± 0.0040,0.26 ± 0.04,0.27 ± 0.08,0.07 ± 0.05,0.10 ± 0.07,0.27 ± 0.38,0.32 ± 0.52,1.17 ± 0.62,1.17 ± 0.60
CFCN,0.0149 ± 0.0030,0.0150 ± 0.0030,0.25 ± 0.03,0.26 ± 0.06,0.06 ± 0.03,0.09 ± 0.07,2.60 ± 0.52,2.60 ± 0.64,1.82 ± 0.39,1.81 ± 0.39
CFCN mod,0.0197 ± 0.0053,0.0199 ± 0.0055,0.25 ± 0.03,0.25 ± 0.06,0.05 ± 0.04,0.09 ± 0.06,2.08 ± 0.57,2.09 ± 0.66,1.68 ± 0.45,1.67 ± 0.44
GANITE,0.0058 ± 0.0017,0.0089 ± 0.0075,0.13 ± 0.01,0.14 ± 0.00,0.01 ± 0.01,0.06 ± 0.03,0.43 ± 0.05,0.49 ± 0.05,1.90 ± 0.40,2.40 ± 0.40
TARNET,0.0058 ± 0.0017,0.0151 ± 0.0018,0.17 ± 0.00,0.21 ± 0.00,0.05 ± 0.02,0.11 ± 0.04,0.26 ± 0.01,0.28 ± 0.01,0.88 ± 0.02,0.95 ± 0.02
CFRwass,0.0112 ± 0.0016,0.0284 ± 0.0032,0.17 ± 0.00,0.21 ± 0.00,0.04 ± 0.01,0.09 ± 0.03,0.25 ± 0.01,0.27 ± 0.01,0.71 ± 0.02,0.76 ± 0.02
BART,0.1206 ± 0.0236,0.1265 ± 0.0234,0.23 ± 0.00,0.25 ± 0.02,0.02 ± 0.00,0.08 ± 0.03,0.23 ± 0.01,0.34 ± 0.02,2.10 ± 0.10,2.30 ± 0.10
C Forest,0.0286 ± 0.0035,0.0335 ± 0.0083,0.19 ± 0.00,0.20 ± 0.02,0.03 ± 0.01,0.07 ± 0.03,0.18 ± 0.01,0.40 ± 0.03,3.80 ± 0.20,3.80 ± 0.20
CEVAE,-,-,0.15 ± 0.00,0.26 ± 0.00,0.02 ± 0.00,0.03 ± 0.01,0.34 ± 0.01,0.46 ± 0.02,2.70 ± 0.10,2.60 ± 0.10
TVAE,-,-,0.16 ± 0.00,0.16 ± 0.00,0.01 ± 0.00,0.01 ± 0.00,0.15 ± 0.01,0.16 ± 0.01,0.52 ± 0.02,0.54 ± 0.02

